Understanding the Impact of Synchronous, Asynchronous, and Hybrid In-Situ Techniques in Computational Fluid Dynamics Applications

High-Performance Computing (HPC) systems provide input/output (IO) performance growing relatively slowly compared to peak computational performance and have limited storage capacity. Computational Fluid Dynamics (CFD) applications aiming to leverage the full power of Exascale HPC systems, such as the solver Nek5000, will generate massive data for further processing. These data need to be efficiently stored via the IO subsystem. However, limited IO performance and storage capacity may result in performance, and thus scientific discovery, bottlenecks. In comparison to traditional post-processing methods, in-situ techniques can reduce or avoid writing and reading the data through the IO subsystem, promising to be a solution to these problems. In this paper, we study the performance and resource usage of three in-situ use cases: data compression, image generation, and uncertainty quantification. We furthermore analyze three approaches when these in-situ tasks and the simulation are executed synchronously, asynchronously, or in a hybrid manner. In-situ compression can be used to reduce the IO time and storage requirements while maintaining data accuracy. Furthermore, in-situ visualization and analysis can save Terabytes of data from being routed through the IO subsystem to storage. However, the overall efficiency is crucially dependent on the characteristics of both, the in-situ task and the simulation. In some cases, the overhead introduced by the in-situ tasks can be substantial. Therefore, it is essential to choose the proper in-situ approach, synchronous, asynchronous, or hybrid, to minimize overhead and maximize the benefits of concurrent execution.

==> escience2022/blue.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{blueRec}=[fill={rgb,255: red,160; green,203; blue,255}, draw=none, shape=rectangle, tikzit shape=rectangle, tikzit fill={rgb,255: red,160; green,203; blue,255}]
\tikzstyle{blueLargeRec}=[fill={rgb,255: red,188; green,226; blue,255}, draw=black, shape=rectangle, minimum width=84pt, minimum height=16pt, line width=1.pt]
\tikzstyle{greenLargeRec}=[fill={rgb,255: red,210; green,255; blue,199}, draw=black, shape=rectangle, minimum width=84pt, minimum height=16pt, line width=1.pt]
\tikzstyle{redLargeRec}=[fill={rgb,255: red,255; green,191; blue,191}, draw=black, shape=rectangle, minimum width=84pt, minimum height=16pt, line width=1.pt]
\tikzstyle{yellowLargRec}=[fill={rgb,255: red,255; green,250; blue,189}, draw=black, shape=rectangle, minimum width=84pt, minimum height=16pt, line width=1.pt]
\tikzstyle{etc}=[fill=black, draw=black, shape=circle, minimum width=2pt, minimum height=2pt]

% Edge styles
\tikzstyle{fillBlue}=[-, fill={rgb,255: red,167; green,225; blue,255}]
\tikzstyle{fillGreen}=[-, fill={rgb,255: red,201; green,255; blue,189}]
\tikzstyle{fillYellow}=[-, fill={rgb,255: red,255; green,253; blue,183}]
\tikzstyle{myEdgeArrows}=[->, line width=1.pt]
\tikzstyle{myEdge}=[-, line width=1.pt]
\tikzstyle{new edge style 0}=[-, fill=white]
\tikzstyle{myEdge2}=[<-, line width=1.]
\tikzstyle{dataflow}=[draw={rgb,255: red,191; green,0; blue,64}, ->, line width=5pt]
\tikzstyle{sync}=[-, draw=red, line width=2pt]


==> escience2022/tikzitfig/async.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5.25, 6) {};
		\node [style=none] (1) at (-7.75, 6) {};
		\node [style=none] (3) at (-4.75, 5.5) {};
		\node [style=none] (4) at (-4.75, 3.25) {};
		\node [style=none] (5) at (-5.25, 2.75) {};
		\node [style=none] (7) at (-7.75, 2.75) {};
		\node [style=none] (8) at (-8.25, 3.25) {};
		\node [style=none] (9) at (-8.25, 5.5) {};
		\node [style=none] (10) at (-1.25, 6) {};
		\node [style=none] (11) at (-3.75, 6) {};
		\node [style=none] (12) at (-0.75, 5.5) {};
		\node [style=none] (13) at (-0.75, 3.25) {};
		\node [style=none] (14) at (-1.25, 2.75) {};
		\node [style=none] (15) at (-3.75, 2.75) {};
		\node [style=none] (16) at (-4.25, 3.25) {};
		\node [style=none] (17) at (-4.25, 5.5) {};
		\node [style=none] (18) at (-5.25, 2) {};
		\node [style=none] (19) at (-7.75, 2) {};
		\node [style=none] (20) at (-4.75, 1.5) {};
		\node [style=none] (21) at (-4.75, -0.75) {};
		\node [style=none] (22) at (-5.25, -1.25) {};
		\node [style=none] (23) at (-7.75, -1.25) {};
		\node [style=none] (24) at (-8.25, -0.75) {};
		\node [style=none] (25) at (-8.25, 1.5) {};
		\node [style=none] (26) at (-6.5, 5.5) {Nek5000};
		\node [style=blueLargeRec] (38) at (-6.5, 4.75) {$in\_situ\_init$};
		\node [style=blueLargeRec] (39) at (-6.5, 4) {$in\_situ\_check$};
		\node [style=blueLargeRec] (40) at (-6.5, 3.25) {$in\_situ\_end$};
		\node [style=none] (41) at (-2.5, 5.5) {Nek-writer adaptor};
		\node [style=none] (42) at (-6.5, 1.5) {Data proccessor};
		\node [style=redLargeRec] (43) at (-2.5, 4.75) {$nek\_wrtr\_init$};
		\node [style=redLargeRec] (44) at (-2.5, 4) {$nek\_wrtr\_write$};
		\node [style=redLargeRec] (45) at (-2.5, 3.25) {$nek\_wrtr\_end$};
		\node [style=none] (46) at (-5.25, 4.75) {};
		\node [style=none] (47) at (-4, 4.75) {};
		\node [style=none] (48) at (-5.25, 4) {};
		\node [style=none] (49) at (-4, 4) {};
		\node [style=none] (50) at (-5.25, 3.25) {};
		\node [style=none] (51) at (-4, 3.25) {};
		\node [style=blueLargeRec] (61) at (-6.5, 7.25) {Simulation subroutines};
		\node [style=greenLargeRec] (62) at (1.5, 7.25) {Data processor functions};
		\node [style=greenLargeRec] (63) at (-6.5, 0.75) {$processor\_init$};
		\node [style=greenLargeRec] (64) at (-6.5, -0.75) {$processor\_end$};
		\node [style=greenLargeRec] (65) at (-6.5, 0) {$processor\_check$};
		\node [style=none] (66) at (-1.25, 4.75) {};
		\node [style=none] (67) at (0, 4.75) {};
		\node [style=none] (68) at (-1.25, 4) {};
		\node [style=none] (69) at (0, 4) {};
		\node [style=none] (70) at (-1.25, 3.25) {};
		\node [style=none] (71) at (0, 3.25) {};
		\node [style=redLargeRec] (72) at (-2.5, 7.25) {Adaptor functions};
		\node [style=none] (73) at (2.75, 6) {};
		\node [style=none] (74) at (0.25, 6) {};
		\node [style=none] (75) at (3.25, 5.5) {};
		\node [style=none] (76) at (3.25, 3.25) {};
		\node [style=none] (77) at (2.75, 2.75) {};
		\node [style=none] (78) at (0.25, 2.75) {};
		\node [style=none] (79) at (-0.25, 3.25) {};
		\node [style=none] (80) at (-0.25, 5.5) {};
		\node [style=none] (81) at (1.5, 5.5) {ADIOS writer};
		\node [style=yellowLargRec] (82) at (1.5, 4.75) {$writer\_init$};
		\node [style=yellowLargRec] (83) at (1.5, 3.25) {$writer\_end$};
		\node [style=yellowLargRec] (84) at (1.5, 4) {$writer\_check$};
		\node [style=none] (85) at (-1.25, 2) {};
		\node [style=none] (86) at (-3.75, 2) {};
		\node [style=none] (87) at (-0.75, 1.5) {};
		\node [style=none] (88) at (-0.75, -0.75) {};
		\node [style=none] (89) at (-1.25, -1.25) {};
		\node [style=none] (90) at (-3.75, -1.25) {};
		\node [style=none] (91) at (-4.25, -0.75) {};
		\node [style=none] (92) at (-4.25, 1.5) {};
		\node [style=none] (93) at (-2.5, 1.5) {Reader-proc adaptor};
		\node [style=redLargeRec] (94) at (-2.5, 0.75) {$rdr\_proc\_init$};
		\node [style=redLargeRec] (95) at (-2.5, 0) {$rdr\_proc\_check$};
		\node [style=redLargeRec] (96) at (-2.5, -0.75) {$rdr\_proc\_end$};
		\node [style=none] (97) at (-5, 0.75) {};
		\node [style=none] (98) at (-3.75, 0.75) {};
		\node [style=none] (99) at (-5, 0) {};
		\node [style=none] (100) at (-3.75, 0) {};
		\node [style=none] (101) at (-5, -0.75) {};
		\node [style=none] (102) at (-3.75, -0.75) {};
		\node [style=none] (103) at (-1, 0.75) {};
		\node [style=none] (104) at (0.25, 0.75) {};
		\node [style=none] (105) at (-1, 0) {};
		\node [style=none] (106) at (0.25, 0) {};
		\node [style=none] (107) at (-1, -0.75) {};
		\node [style=none] (108) at (0.25, -0.75) {};
		\node [style=none] (109) at (2.75, 2) {};
		\node [style=none] (110) at (0.25, 2) {};
		\node [style=none] (111) at (3.25, 1.5) {};
		\node [style=none] (112) at (3.25, -0.75) {};
		\node [style=none] (113) at (2.75, -1.25) {};
		\node [style=none] (114) at (0.25, -1.25) {};
		\node [style=none] (115) at (-0.25, -0.75) {};
		\node [style=none] (116) at (-0.25, 1.5) {};
		\node [style=none] (117) at (1.5, 1.5) {ADIOS reader};
		\node [style=yellowLargRec] (118) at (1.5, 0.75) {$reader\_init$};
		\node [style=yellowLargRec] (119) at (1.5, -0.75) {$ender\_end$};
		\node [style=yellowLargRec] (120) at (1.5, 0) {$reader\_check$};
		\node [style=none] (122) at (1.5, 2.75) {};
		\node [style=none] (125) at (1.5, 2) {};
		\node [style=none] (128) at (3, 4.75) {};
		\node [style=none] (130) at (3, 3.25) {};
		\node [style=yellowLargRec] (132) at (-6.5, 6.5) {ADIOS functions};
		\node [style=none] (133) at (-3.75, 6.5) {};
		\node [style=none] (134) at (-3, 6.5) {};
		\node [style=none] (135) at (-1.5, 6.5) {MPI data transfer};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=myEdge] (8.center)
			 to (9.center)
			 to [bend left=45, looseness=1.75] (1.center)
			 to [in=180, out=0] (0.center)
			 to [bend left=45, looseness=1.75] (3.center)
			 to (4.center)
			 to [bend left=45, looseness=1.75] (5.center)
			 to (7.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge] (16.center)
			 to (17.center)
			 to [bend left=45, looseness=1.75] (11.center)
			 to (10.center)
			 to [bend left=45, looseness=1.75] (12.center)
			 to (13.center)
			 to [bend left=45, looseness=1.75] (14.center)
			 to (15.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge] (24.center) to (25.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (25.center) to (19.center);
		\draw [style=myEdge] (19.center) to (18.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (18.center) to (20.center);
		\draw [style=myEdge] (20.center) to (21.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (21.center) to (22.center);
		\draw [style=myEdge] (22.center) to (23.center);
		\draw [style=myEdge, bend right=315, looseness=1.50] (23.center) to (24.center);
		\draw [style=myEdgeArrows] (46.center) to (47.center);
		\draw [style=myEdgeArrows] (48.center) to (49.center);
		\draw [style=myEdgeArrows] (50.center) to (51.center);
		\draw [style=myEdgeArrows] (66.center) to (67.center);
		\draw [style=myEdgeArrows] (68.center) to (69.center);
		\draw [style=myEdgeArrows] (70.center) to (71.center);
		\draw [style=myEdge] (79.center) to (80.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (80.center) to (74.center);
		\draw [style=myEdge] (74.center) to (73.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (73.center) to (75.center);
		\draw [style=myEdge] (75.center) to (76.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (76.center) to (77.center);
		\draw [style=myEdge] (77.center) to (78.center);
		\draw [style=myEdge, bend right=315, looseness=1.50] (78.center) to (79.center);
		\draw [style=myEdge] (91.center)
			 to (92.center)
			 to [bend left=45, looseness=1.75] (86.center)
			 to (85.center)
			 to [bend left=45, looseness=1.75] (87.center)
			 to (88.center)
			 to [bend left=45, looseness=1.75] (89.center)
			 to (90.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge2] (97.center) to (98.center);
		\draw [style=myEdge2] (99.center) to (100.center);
		\draw [style=myEdge2] (101.center) to (102.center);
		\draw [style=myEdge2] (103.center) to (104.center);
		\draw [style=myEdge2] (105.center) to (106.center);
		\draw [style=myEdge2] (107.center) to (108.center);
		\draw [style=myEdge] (115.center) to (116.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (116.center) to (110.center);
		\draw [style=myEdge] (110.center) to (109.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (109.center) to (111.center);
		\draw [style=myEdge] (111.center) to (112.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (112.center) to (113.center);
		\draw [style=myEdge] (113.center) to (114.center);
		\draw [style=myEdge, bend right=315, looseness=1.50] (114.center) to (115.center);
		\draw [style=dataflow] (122.center) to (125.center);
		\draw [style=dataflow] (133.center) to (134.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> escience2022/tikzitfig/concpt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 2.25) {};
		\node [style=none] (1) at (-1, 2.25) {};
		\node [style=none] (2) at (-3, 1.75) {};
		\node [style=none] (3) at (-1, 1.75) {};
		\node [style=none] (4) at (9, 2.75) {};
		\node [style=none] (5) at (9, 2.25) {};
		\node [style=none] (6) at (10.5, 2.75) {};
		\node [style=none] (7) at (10.5, 2.25) {};
		\node [style=none] (8) at (-1, 2.25) {};
		\node [style=none] (9) at (1, 2.25) {};
		\node [style=none] (10) at (-1, 1.75) {};
		\node [style=none] (11) at (1, 1.75) {};
		\node [style=none] (12) at (-1, 2.75) {};
		\node [style=none] (13) at (-1, 2.25) {};
		\node [style=none] (14) at (0.5, 2.75) {};
		\node [style=none] (15) at (0.5, 2.25) {};
		\node [style=none] (16) at (1, 2.25) {};
		\node [style=none] (17) at (3, 2.25) {};
		\node [style=none] (18) at (1, 1.75) {};
		\node [style=none] (19) at (3, 1.75) {};
		\node [style=none] (20) at (1, 2.75) {};
		\node [style=none] (21) at (1, 2.25) {};
		\node [style=none] (22) at (2.5, 2.75) {};
		\node [style=none] (23) at (2.5, 2.25) {};
		\node [style=none] (27) at (5, 2.25) {};
		\node [style=none] (28) at (7, 2.25) {};
		\node [style=none] (29) at (5, 1.75) {};
		\node [style=none] (30) at (7, 1.75) {};
		\node [style=none] (31) at (5, 2.75) {};
		\node [style=none] (32) at (5, 2.25) {};
		\node [style=none] (33) at (6.5, 2.75) {};
		\node [style=none] (34) at (6.5, 2.25) {};
		\node [style=etc] (39) at (3.5, 2.5) {};
		\node [style=etc] (40) at (4, 2.5) {};
		\node [style=etc] (41) at (4.5, 2.5) {};
		\node [style=none] (44) at (7, 2.25) {};
		\node [style=none] (45) at (9, 2.25) {};
		\node [style=none] (46) at (7, 1.75) {};
		\node [style=none] (47) at (9, 1.75) {};
		\node [style=none] (48) at (7, 2.75) {};
		\node [style=none] (49) at (7, 2.25) {};
		\node [style=none] (50) at (8.5, 2.75) {};
		\node [style=none] (51) at (8.5, 2.25) {};
		\node [style=none] (54) at (-3, 5.75) {};
		\node [style=none] (55) at (-3, 4.75) {};
		\node [style=none] (56) at (-1.25, 5.75) {};
		\node [style=none] (57) at (-1.25, 4.75) {};
		\node [style=none] (58) at (-1.25, 5.75) {};
		\node [style=none] (59) at (-1.25, 4.75) {};
		\node [style=none] (60) at (-0.75, 5.75) {};
		\node [style=none] (61) at (-0.75, 4.75) {};
		\node [style=none] (62) at (-0.75, 5.75) {};
		\node [style=none] (63) at (-0.75, 4.75) {};
		\node [style=none] (64) at (1, 5.75) {};
		\node [style=none] (65) at (1, 4.75) {};
		\node [style=none] (66) at (1, 5.75) {};
		\node [style=none] (67) at (1, 4.75) {};
		\node [style=none] (68) at (1.5, 5.75) {};
		\node [style=none] (69) at (1.5, 4.75) {};
		\node [style=none] (70) at (1.5, 5.75) {};
		\node [style=none] (71) at (1.5, 4.75) {};
		\node [style=none] (72) at (3.25, 5.75) {};
		\node [style=none] (73) at (3.25, 4.75) {};
		\node [style=none] (74) at (3.25, 5.75) {};
		\node [style=none] (75) at (3.25, 4.75) {};
		\node [style=none] (76) at (3.75, 5.75) {};
		\node [style=none] (77) at (3.75, 4.75) {};
		\node [style=none] (78) at (5.75, 5.75) {};
		\node [style=none] (79) at (5.75, 4.75) {};
		\node [style=none] (80) at (7.5, 5.75) {};
		\node [style=none] (81) at (7.5, 4.75) {};
		\node [style=none] (82) at (7.5, 5.75) {};
		\node [style=none] (83) at (7.5, 4.75) {};
		\node [style=none] (84) at (8, 5.75) {};
		\node [style=none] (85) at (8, 4.75) {};
		\node [style=none] (86) at (8, 5.75) {};
		\node [style=none] (87) at (8, 4.75) {};
		\node [style=none] (88) at (9.75, 5.75) {};
		\node [style=none] (89) at (9.75, 4.75) {};
		\node [style=none] (90) at (9.75, 5.75) {};
		\node [style=none] (91) at (9.75, 4.75) {};
		\node [style=none] (92) at (10.25, 5.75) {};
		\node [style=none] (93) at (10.25, 4.75) {};
		\node [style=etc] (94) at (4.25, 5.25) {};
		\node [style=etc] (95) at (4.75, 5.25) {};
		\node [style=etc] (96) at (5.25, 5.25) {};
		\node [style=etc] (167) at (3.5, -1.25) {};
		\node [style=etc] (168) at (4, -1.25) {};
		\node [style=etc] (169) at (4.5, -1.25) {};
		\node [style=none] (170) at (-3, 7) {};
		\node [style=none] (172) at (10.5, 7) {};
		\node [style=none] (173) at (-3, 4.25) {};
		\node [style=none] (174) at (10.5, 4.25) {};
		\node [style=none] (175) at (-3, 0.75) {};
		\node [style=none] (176) at (10.5, 0.75) {};
		\node [style=none] (177) at (-3, -2.75) {};
		\node [style=none] (178) at (10.5, -2.75) {};
		\node [style=none] (179) at (-3, -3.25) {};
		\node [style=none] (180) at (-0.5, -3.25) {};
		\node [style=none] (181) at (-3, -3.75) {};
		\node [style=none] (182) at (-0.5, -3.75) {};
		\node [style=none] (183) at (0, -3.25) {};
		\node [style=none] (184) at (2.5, -3.25) {};
		\node [style=none] (185) at (0, -3.75) {};
		\node [style=none] (186) at (2.5, -3.75) {};
		\node [style=none] (187) at (-1.75, -3.5) {Simulation};
		\node [style=none] (188) at (1.25, -3.5) {In-situ task};
		\node [style=none] (189) at (3, -3.75) {};
		\node [style=none] (190) at (5.5, -3.75) {};
		\node [style=none] (191) at (4.25, -3.5) {Data transfer};
		\node [style=none] (192) at (3.75, 3.75) {(b) Simulation with asynchronous in-situ task};
		\node [style=none] (193) at (3.75, 6.5) {(a) Simulation with synchronous in-situ task};
		\node [style=none] (194) at (3.75, 0.25) {(c) Simulation with hybrid in-situ task};
		\node [style=none] (195) at (9, 3.25) {};
		\node [style=none] (196) at (9, 1.25) {};
		\node [style=none] (197) at (-1, 3.25) {};
		\node [style=none] (198) at (-1, 1.25) {};
		\node [style=none] (199) at (1, 3.25) {};
		\node [style=none] (200) at (1, 1.25) {};
		\node [style=none] (201) at (5, 3.25) {};
		\node [style=none] (202) at (5, 1.25) {};
		\node [style=none] (203) at (7, 3.25) {};
		\node [style=none] (204) at (7, 1.25) {};
		\node [style=none] (215) at (-1, 2.25) {};
		\node [style=none] (216) at (-3, -1.25) {};
		\node [style=none] (217) at (-3, -1.75) {};
		\node [style=none] (222) at (-2.25, -1.25) {};
		\node [style=none] (223) at (-2.25, -1.75) {};
		\node [style=none] (226) at (-2.25, -1.25) {};
		\node [style=none] (227) at (-2.25, -1.75) {};
		\node [style=none] (228) at (-2.25, -1.25) {};
		\node [style=none] (229) at (-2.25, -1.75) {};
		\node [style=none] (230) at (-2, -1.25) {};
		\node [style=none] (231) at (-2, -1.75) {};
		\node [style=none] (232) at (-2, -1.25) {};
		\node [style=none] (233) at (-2, -1.75) {};
		\node [style=none] (234) at (-1.25, -1.25) {};
		\node [style=none] (235) at (-1.25, -1.75) {};
		\node [style=none] (236) at (-1.25, -1.25) {};
		\node [style=none] (237) at (-1.25, -1.75) {};
		\node [style=none] (238) at (-1.25, -1.25) {};
		\node [style=none] (239) at (-1.25, -1.75) {};
		\node [style=none] (240) at (-1, -1.25) {};
		\node [style=none] (241) at (-1, -1.75) {};
		\node [style=none] (254) at (8, -1.25) {};
		\node [style=none] (255) at (8.75, -1.25) {};
		\node [style=none] (256) at (8, -1.75) {};
		\node [style=none] (257) at (8.75, -1.75) {};
		\node [style=none] (262) at (-1, -1.25) {};
		\node [style=none] (263) at (-0.25, -1.25) {};
		\node [style=none] (264) at (-1, -1.75) {};
		\node [style=none] (265) at (-0.25, -1.75) {};
		\node [style=none] (266) at (0, -1.25) {};
		\node [style=none] (267) at (0.75, -1.25) {};
		\node [style=none] (268) at (0, -1.75) {};
		\node [style=none] (269) at (0.75, -1.75) {};
		\node [style=none] (270) at (1, -1.25) {};
		\node [style=none] (271) at (1.75, -1.25) {};
		\node [style=none] (272) at (1, -1.75) {};
		\node [style=none] (273) at (1.75, -1.75) {};
		\node [style=none] (274) at (2, -1.25) {};
		\node [style=none] (275) at (2.75, -1.25) {};
		\node [style=none] (276) at (2, -1.75) {};
		\node [style=none] (277) at (2.75, -1.75) {};
		\node [style=none] (278) at (5, -1.25) {};
		\node [style=none] (279) at (5.75, -1.25) {};
		\node [style=none] (280) at (5, -1.75) {};
		\node [style=none] (281) at (5.75, -1.75) {};
		\node [style=none] (282) at (6, -1.25) {};
		\node [style=none] (283) at (6.75, -1.25) {};
		\node [style=none] (284) at (6, -1.75) {};
		\node [style=none] (285) at (6.75, -1.75) {};
		\node [style=none] (286) at (7, -1.25) {};
		\node [style=none] (287) at (7.75, -1.25) {};
		\node [style=none] (288) at (7, -1.75) {};
		\node [style=none] (289) at (7.75, -1.75) {};
		\node [style=none] (290) at (-0.25, -1.25) {};
		\node [style=none] (291) at (-0.25, -1.75) {};
		\node [style=none] (292) at (0, -1.25) {};
		\node [style=none] (293) at (0, -1.75) {};
		\node [style=none] (294) at (0.75, -1.25) {};
		\node [style=none] (295) at (0.75, -1.75) {};
		\node [style=none] (296) at (1, -1.25) {};
		\node [style=none] (297) at (1, -1.75) {};
		\node [style=none] (298) at (1.75, -1.25) {};
		\node [style=none] (299) at (1.75, -1.75) {};
		\node [style=none] (300) at (2, -1.25) {};
		\node [style=none] (301) at (2, -1.75) {};
		\node [style=none] (302) at (2.75, -1.25) {};
		\node [style=none] (303) at (2.75, -1.75) {};
		\node [style=none] (304) at (3, -1.25) {};
		\node [style=none] (305) at (3, -1.75) {};
		\node [style=none] (306) at (5.75, -1.25) {};
		\node [style=none] (307) at (5.75, -1.75) {};
		\node [style=none] (308) at (6, -1.25) {};
		\node [style=none] (309) at (6, -1.75) {};
		\node [style=none] (310) at (6.75, -1.25) {};
		\node [style=none] (311) at (6.75, -1.75) {};
		\node [style=none] (312) at (7, -1.25) {};
		\node [style=none] (313) at (7, -1.75) {};
		\node [style=none] (314) at (7.75, -1.25) {};
		\node [style=none] (315) at (7.75, -1.75) {};
		\node [style=none] (316) at (8, -1.25) {};
		\node [style=none] (317) at (8, -1.75) {};
		\node [style=none] (318) at (8.75, -1.25) {};
		\node [style=none] (319) at (8.75, -1.75) {};
		\node [style=none] (320) at (9, -1.25) {};
		\node [style=none] (321) at (9, -1.75) {};
		\node [style=none] (322) at (9, -0.75) {};
		\node [style=none] (323) at (9, -1.25) {};
		\node [style=none] (324) at (10.25, -0.75) {};
		\node [style=none] (325) at (10.25, -1.25) {};
		\node [style=none] (326) at (7, -0.75) {};
		\node [style=none] (327) at (7, -1.25) {};
		\node [style=none] (328) at (8.25, -0.75) {};
		\node [style=none] (329) at (8.25, -1.25) {};
		\node [style=none] (330) at (5, -0.75) {};
		\node [style=none] (331) at (5, -1.25) {};
		\node [style=none] (332) at (6.25, -0.75) {};
		\node [style=none] (333) at (6.25, -1.25) {};
		\node [style=none] (334) at (1, -0.75) {};
		\node [style=none] (335) at (1, -1.25) {};
		\node [style=none] (336) at (2.25, -0.75) {};
		\node [style=none] (337) at (2.25, -1.25) {};
		\node [style=none] (338) at (-1, -0.75) {};
		\node [style=none] (339) at (-1, -1.25) {};
		\node [style=none] (340) at (0.25, -0.75) {};
		\node [style=none] (341) at (0.25, -1.25) {};
		\node [style=none] (342) at (-1, -0.25) {};
		\node [style=none] (343) at (-1, -2.25) {};
		\node [style=none] (344) at (1, -0.25) {};
		\node [style=none] (345) at (1, -2.25) {};
		\node [style=none] (346) at (5, -0.25) {};
		\node [style=none] (347) at (5, -2.25) {};
		\node [style=none] (348) at (7, -0.25) {};
		\node [style=none] (349) at (7, -2.25) {};
		\node [style=none] (350) at (9, -0.25) {};
		\node [style=none] (351) at (9, -2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fillBlue] (3.center)
			 to (2.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
		\draw [style=fillGreen] (5.center)
			 to (7.center)
			 to (6.center)
			 to (4.center)
			 to cycle;
		\draw [style=fillBlue] (11.center)
			 to (10.center)
			 to (8.center)
			 to (9.center)
			 to cycle;
		\draw [style=fillGreen] (13.center)
			 to (15.center)
			 to (14.center)
			 to (12.center)
			 to cycle;
		\draw [style=fillBlue] (19.center)
			 to (18.center)
			 to (16.center)
			 to (17.center)
			 to cycle;
		\draw [style=fillGreen] (21.center)
			 to (23.center)
			 to (22.center)
			 to (20.center)
			 to cycle;
		\draw [style=fillBlue] (30.center)
			 to (29.center)
			 to (27.center)
			 to (28.center)
			 to cycle;
		\draw [style=fillGreen] (32.center)
			 to (34.center)
			 to (33.center)
			 to (31.center)
			 to cycle;
		\draw [style=fillBlue] (45.center)
			 to (47.center)
			 to (46.center)
			 to (44.center)
			 to cycle;
		\draw [style=fillGreen] (48.center)
			 to (49.center)
			 to (51.center)
			 to (50.center)
			 to cycle;
		\draw [style=fillBlue] (56.center)
			 to (54.center)
			 to (55.center)
			 to (57.center)
			 to cycle;
		\draw [style=fillGreen] (59.center)
			 to (61.center)
			 to (60.center)
			 to (58.center)
			 to cycle;
		\draw [style=fillBlue] (64.center)
			 to (62.center)
			 to (63.center)
			 to (65.center)
			 to cycle;
		\draw [style=fillGreen] (67.center)
			 to (69.center)
			 to (68.center)
			 to (66.center)
			 to cycle;
		\draw [style=fillBlue] (72.center)
			 to (70.center)
			 to (71.center)
			 to (73.center)
			 to cycle;
		\draw [style=fillGreen] (75.center)
			 to (77.center)
			 to (76.center)
			 to (74.center)
			 to cycle;
		\draw [style=fillBlue] (80.center)
			 to (78.center)
			 to (79.center)
			 to (81.center)
			 to cycle;
		\draw [style=fillGreen] (83.center)
			 to (85.center)
			 to (84.center)
			 to (82.center)
			 to cycle;
		\draw [style=fillBlue] (88.center)
			 to (86.center)
			 to (87.center)
			 to (89.center)
			 to cycle;
		\draw [style=fillGreen] (91.center)
			 to (93.center)
			 to (92.center)
			 to (90.center)
			 to cycle;
		\draw [style=fillGreen] (170.center) to (172.center);
		\draw [style=fillGreen] (173.center) to (174.center);
		\draw [style=fillGreen] (175.center) to (176.center);
		\draw [style=fillGreen] (177.center) to (178.center);
		\draw [style=fillBlue] (181.center)
			 to (179.center)
			 to (180.center)
			 to (182.center)
			 to cycle;
		\draw [style=fillGreen] (185.center)
			 to (183.center)
			 to (184.center)
			 to (186.center)
			 to cycle;
		\draw [style=sync] (190.center) to (189.center);
		\draw [style=sync] (195.center) to (196.center);
		\draw [style=sync] (197.center) to (198.center);
		\draw [style=sync] (199.center) to (200.center);
		\draw [style=sync] (201.center) to (202.center);
		\draw [style=sync] (203.center) to (204.center);
		\draw [style=fillBlue] (223.center)
			 to (217.center)
			 to (216.center)
			 to (222.center)
			 to cycle;
		\draw [style=fillGreen] (230.center)
			 to (231.center)
			 to (229.center)
			 to (228.center)
			 to cycle;
		\draw [style=fillBlue] (235.center)
			 to (233.center)
			 to (232.center)
			 to (234.center)
			 to cycle;
		\draw [style=fillGreen] (240.center)
			 to (241.center)
			 to (239.center)
			 to (238.center)
			 to cycle;
		\draw [style=fillBlue] (257.center)
			 to (255.center)
			 to (254.center)
			 to (256.center)
			 to cycle;
		\draw [style=fillBlue] (265.center)
			 to (263.center)
			 to (262.center)
			 to (264.center)
			 to cycle;
		\draw [style=fillBlue] (269.center)
			 to (267.center)
			 to (266.center)
			 to (268.center)
			 to cycle;
		\draw [style=fillBlue] (273.center)
			 to (271.center)
			 to (270.center)
			 to (272.center)
			 to cycle;
		\draw [style=fillBlue] (277.center)
			 to (275.center)
			 to (274.center)
			 to (276.center)
			 to cycle;
		\draw [style=fillBlue] (281.center)
			 to (279.center)
			 to (278.center)
			 to (280.center)
			 to cycle;
		\draw [style=fillBlue] (285.center)
			 to (283.center)
			 to (282.center)
			 to (284.center)
			 to cycle;
		\draw [style=fillBlue] (289.center)
			 to (287.center)
			 to (286.center)
			 to (288.center)
			 to cycle;
		\draw [style=fillGreen] (291.center)
			 to (290.center)
			 to (292.center)
			 to (293.center)
			 to cycle;
		\draw [style=fillGreen] (295.center)
			 to (294.center)
			 to (296.center)
			 to (297.center)
			 to cycle;
		\draw [style=fillGreen] (299.center)
			 to (298.center)
			 to (300.center)
			 to (301.center)
			 to cycle;
		\draw [style=fillGreen] (303.center)
			 to (302.center)
			 to (304.center)
			 to (305.center)
			 to cycle;
		\draw [style=fillGreen] (307.center)
			 to (306.center)
			 to (308.center)
			 to (309.center)
			 to cycle;
		\draw [style=fillGreen] (311.center)
			 to (310.center)
			 to (312.center)
			 to (313.center)
			 to cycle;
		\draw [style=fillGreen] (315.center)
			 to (314.center)
			 to (316.center)
			 to (317.center)
			 to cycle;
		\draw [style=fillGreen] (319.center)
			 to (318.center)
			 to (320.center)
			 to (321.center)
			 to cycle;
		\draw [style=fillGreen] (323.center)
			 to (322.center)
			 to (324.center)
			 to (325.center)
			 to cycle;
		\draw [style=fillGreen] (327.center)
			 to (326.center)
			 to (328.center)
			 to (329.center)
			 to cycle;
		\draw [style=fillGreen] (331.center)
			 to (330.center)
			 to (332.center)
			 to (333.center)
			 to cycle;
		\draw [style=fillGreen] (335.center)
			 to (334.center)
			 to (336.center)
			 to (337.center)
			 to cycle;
		\draw [style=fillGreen] (339.center)
			 to (338.center)
			 to (340.center)
			 to (341.center)
			 to cycle;
		\draw [style=sync] (342.center) to (343.center);
		\draw [style=sync] (344.center) to (345.center);
		\draw [style=sync] (346.center) to (347.center);
		\draw [style=sync] (348.center) to (349.center);
		\draw [style=sync] (350.center) to (351.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> escience2022/tikzitfig/hybrid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5.25, 6) {};
		\node [style=none] (1) at (-7.75, 6) {};
		\node [style=none] (3) at (-4.75, 5.5) {};
		\node [style=none] (4) at (-4.75, 3.25) {};
		\node [style=none] (5) at (-5.25, 2.75) {};
		\node [style=none] (7) at (-7.75, 2.75) {};
		\node [style=none] (8) at (-8.25, 3.25) {};
		\node [style=none] (9) at (-8.25, 5.5) {};
		\node [style=none] (10) at (-1.25, 6) {};
		\node [style=none] (11) at (-3.75, 6) {};
		\node [style=none] (12) at (-0.75, 5.5) {};
		\node [style=none] (13) at (-0.75, 3.25) {};
		\node [style=none] (14) at (-1.25, 2.75) {};
		\node [style=none] (15) at (-3.75, 2.75) {};
		\node [style=none] (16) at (-4.25, 3.25) {};
		\node [style=none] (17) at (-4.25, 5.5) {};
		\node [style=none] (18) at (2.75, 6) {};
		\node [style=none] (19) at (0.25, 6) {};
		\node [style=none] (20) at (3.25, 5.5) {};
		\node [style=none] (21) at (3.25, 3.25) {};
		\node [style=none] (22) at (2.75, 2.75) {};
		\node [style=none] (23) at (0.25, 2.75) {};
		\node [style=none] (24) at (-0.25, 3.25) {};
		\node [style=none] (25) at (-0.25, 5.5) {};
		\node [style=none] (26) at (-6.5, 5.5) {Nek5000};
		\node [style=blueLargeRec] (38) at (-6.5, 4.75) {$in\_situ\_init$};
		\node [style=blueLargeRec] (39) at (-6.5, 4) {$in\_situ\_check$};
		\node [style=blueLargeRec] (40) at (-6.5, 3.25) {$in\_situ\_end$};
		\node [style=none] (41) at (-2.5, 5.5) {Nek-proc adaptor};
		\node [style=none] (42) at (1.5, 5.5) {Data proccessor};
		\node [style=redLargeRec] (43) at (-2.5, 4.75) {$nek\_proc\_init$};
		\node [style=redLargeRec] (44) at (-2.5, 4) {$nek\_proc\_check$};
		\node [style=redLargeRec] (45) at (-2.5, 3.25) {$nek\_proc\_end$};
		\node [style=none] (46) at (2.75, 4.75) {};
		\node [style=none] (47) at (4, 4.75) {};
		\node [style=none] (48) at (2.75, 4) {};
		\node [style=none] (49) at (4, 4) {};
		\node [style=none] (50) at (2.75, 3.25) {};
		\node [style=none] (51) at (4, 3.25) {};
		\node [style=blueLargeRec] (61) at (-6.5, 6.5) {Simulation subroutines};
		\node [style=greenLargeRec] (62) at (1.5, 6.5) {Data processor functions};
		\node [style=greenLargeRec] (63) at (1.5, 4.75) {$processor\_init$};
		\node [style=greenLargeRec] (64) at (1.5, 3.25) {$processor\_end$};
		\node [style=greenLargeRec] (65) at (1.5, 4) {$process\_check$};
		\node [style=none] (66) at (-1.25, 4.75) {};
		\node [style=none] (67) at (0, 4.75) {};
		\node [style=none] (68) at (-1.25, 4) {};
		\node [style=none] (69) at (0, 4) {};
		\node [style=none] (70) at (-1.25, 3.25) {};
		\node [style=none] (71) at (0, 3.25) {};
		\node [style=redLargeRec] (72) at (-2.5, 6.5) {Adaptor functions};
		\node [style=none] (73) at (10.75, 6) {};
		\node [style=none] (74) at (8.25, 6) {};
		\node [style=none] (75) at (11.25, 5.5) {};
		\node [style=none] (76) at (11.25, 3.25) {};
		\node [style=none] (77) at (10.75, 2.75) {};
		\node [style=none] (78) at (8.25, 2.75) {};
		\node [style=none] (79) at (7.75, 3.25) {};
		\node [style=none] (80) at (7.75, 5.5) {};
		\node [style=none] (81) at (9.5, 5.5) {ADIOS writer};
		\node [style=yellowLargRec] (82) at (9.5, 4.75) {$writer\_init$};
		\node [style=yellowLargRec] (83) at (9.5, 3.25) {$writer\_end$};
		\node [style=yellowLargRec] (84) at (9.5, 4) {$writer\_check$};
		\node [style=none] (85) at (6.75, 2) {};
		\node [style=none] (86) at (4.25, 2) {};
		\node [style=none] (87) at (7.25, 1.5) {};
		\node [style=none] (88) at (7.25, -0.75) {};
		\node [style=none] (89) at (6.75, -1.25) {};
		\node [style=none] (90) at (4.25, -1.25) {};
		\node [style=none] (91) at (3.75, -0.75) {};
		\node [style=none] (92) at (3.75, 1.5) {};
		\node [style=none] (93) at (5.5, 1.5) {Reader-proc adaptor};
		\node [style=redLargeRec] (94) at (5.5, 0.75) {$rdr\_proc\_init$};
		\node [style=redLargeRec] (95) at (5.5, 0) {$rdr\_proc\_check$};
		\node [style=redLargeRec] (96) at (5.5, -0.75) {$rdr\_proc\_end$};
		\node [style=none] (97) at (3, 0.75) {};
		\node [style=none] (98) at (4.25, 0.75) {};
		\node [style=none] (99) at (3, 0) {};
		\node [style=none] (100) at (4.25, 0) {};
		\node [style=none] (101) at (3, -0.75) {};
		\node [style=none] (102) at (4.25, -0.75) {};
		\node [style=none] (103) at (7, 0.75) {};
		\node [style=none] (104) at (8.25, 0.75) {};
		\node [style=none] (105) at (7, 0) {};
		\node [style=none] (106) at (8.25, 0) {};
		\node [style=none] (107) at (7, -0.75) {};
		\node [style=none] (108) at (8.25, -0.75) {};
		\node [style=none] (109) at (10.75, 2) {};
		\node [style=none] (110) at (8.25, 2) {};
		\node [style=none] (111) at (11.25, 1.5) {};
		\node [style=none] (112) at (11.25, -0.75) {};
		\node [style=none] (113) at (10.75, -1.25) {};
		\node [style=none] (114) at (8.25, -1.25) {};
		\node [style=none] (115) at (7.75, -0.75) {};
		\node [style=none] (116) at (7.75, 1.5) {};
		\node [style=none] (117) at (9.5, 1.5) {ADIOS reader};
		\node [style=yellowLargRec] (118) at (9.5, 0.75) {$reader\_init$};
		\node [style=yellowLargRec] (119) at (9.5, -0.75) {$reader\_end$};
		\node [style=yellowLargRec] (120) at (9.5, 0) {$reader\_check$};
		\node [style=none] (122) at (9.5, 2.75) {};
		\node [style=none] (125) at (9.5, 2) {};
		\node [style=yellowLargRec] (132) at (5.5, 6.5) {ADIOS functions};
		\node [style=none] (133) at (6.75, 6) {};
		\node [style=none] (134) at (4.25, 6) {};
		\node [style=none] (135) at (7.25, 5.5) {};
		\node [style=none] (136) at (7.25, 3.25) {};
		\node [style=none] (137) at (6.75, 2.75) {};
		\node [style=none] (138) at (4.25, 2.75) {};
		\node [style=none] (139) at (3.75, 3.25) {};
		\node [style=none] (140) at (3.75, 5.5) {};
		\node [style=none] (141) at (5.5, 5.5) {Proc-writer adaptor};
		\node [style=redLargeRec] (142) at (5.5, 4.75) {$proc\_wrtr\_init$};
		\node [style=redLargeRec] (143) at (5.5, 4) {$proc\_wrtr\_check$};
		\node [style=redLargeRec] (144) at (5.5, 3.25) {$proc\_wrtr\_end$};
		\node [style=none] (145) at (2.75, 2) {};
		\node [style=none] (146) at (0.25, 2) {};
		\node [style=none] (147) at (3.25, 1.5) {};
		\node [style=none] (148) at (3.25, -0.75) {};
		\node [style=none] (149) at (2.75, -1.25) {};
		\node [style=none] (150) at (0.25, -1.25) {};
		\node [style=none] (151) at (-0.25, -0.75) {};
		\node [style=none] (152) at (-0.25, 1.5) {};
		\node [style=none] (153) at (1.5, 1.5) {Data proccessor};
		\node [style=greenLargeRec] (154) at (1.5, 0.75) {$processor\_init$};
		\node [style=greenLargeRec] (155) at (1.5, -0.75) {$processor\_end$};
		\node [style=greenLargeRec] (156) at (1.5, 0) {$processor\_check$};
		\node [style=none] (157) at (-5.25, 4.75) {};
		\node [style=none] (158) at (-4, 4.75) {};
		\node [style=none] (159) at (-5.25, 4) {};
		\node [style=none] (160) at (-4, 4) {};
		\node [style=none] (161) at (-5.25, 3.25) {};
		\node [style=none] (162) at (-4, 3.25) {};
		\node [style=none] (163) at (6.75, 4.75) {};
		\node [style=none] (164) at (8, 4.75) {};
		\node [style=none] (165) at (6.75, 4) {};
		\node [style=none] (166) at (8, 4) {};
		\node [style=none] (167) at (6.75, 3.25) {};
		\node [style=none] (168) at (8, 3.25) {};
		\node [style=none] (169) at (7.75, 6.5) {};
		\node [style=none] (170) at (8.5, 6.5) {};
		\node [style=none] (171) at (10, 6.5) {MPI data transfer};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=myEdge] (8.center)
			 to (9.center)
			 to [bend left=45, looseness=1.75] (1.center)
			 to [in=180, out=0] (0.center)
			 to [bend left=45, looseness=1.75] (3.center)
			 to (4.center)
			 to [bend left=45, looseness=1.75] (5.center)
			 to (7.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge] (16.center)
			 to (17.center)
			 to [bend left=45, looseness=1.75] (11.center)
			 to (10.center)
			 to [bend left=45, looseness=1.75] (12.center)
			 to (13.center)
			 to [bend left=45, looseness=1.75] (14.center)
			 to (15.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge] (24.center) to (25.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (25.center) to (19.center);
		\draw [style=myEdge] (19.center) to (18.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (18.center) to (20.center);
		\draw [style=myEdge] (20.center) to (21.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (21.center) to (22.center);
		\draw [style=myEdge] (22.center) to (23.center);
		\draw [style=myEdge, bend right=315, looseness=1.50] (23.center) to (24.center);
		\draw [style=myEdgeArrows] (46.center) to (47.center);
		\draw [style=myEdgeArrows] (48.center) to (49.center);
		\draw [style=myEdgeArrows] (50.center) to (51.center);
		\draw [style=myEdgeArrows] (66.center) to (67.center);
		\draw [style=myEdgeArrows] (68.center) to (69.center);
		\draw [style=myEdgeArrows] (70.center) to (71.center);
		\draw [style=myEdge] (79.center) to (80.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (80.center) to (74.center);
		\draw [style=myEdge] (74.center) to (73.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (73.center) to (75.center);
		\draw [style=myEdge] (75.center) to (76.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (76.center) to (77.center);
		\draw [style=myEdge] (77.center) to (78.center);
		\draw [style=myEdge, bend right=315, looseness=1.50] (78.center) to (79.center);
		\draw [style=myEdge] (91.center)
			 to (92.center)
			 to [bend left=45, looseness=1.75] (86.center)
			 to (85.center)
			 to [bend left=45, looseness=1.75] (87.center)
			 to (88.center)
			 to [bend left=45, looseness=1.75] (89.center)
			 to (90.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge2] (97.center) to (98.center);
		\draw [style=myEdge2] (99.center) to (100.center);
		\draw [style=myEdge2] (101.center) to (102.center);
		\draw [style=myEdge2] (103.center) to (104.center);
		\draw [style=myEdge2] (105.center) to (106.center);
		\draw [style=myEdge2] (107.center) to (108.center);
		\draw [style=myEdge] (115.center) to (116.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (116.center) to (110.center);
		\draw [style=myEdge] (110.center) to (109.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (109.center) to (111.center);
		\draw [style=myEdge] (111.center) to (112.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (112.center) to (113.center);
		\draw [style=myEdge] (113.center) to (114.center);
		\draw [style=myEdge, bend right=315, looseness=1.50] (114.center) to (115.center);
		\draw [style=dataflow] (122.center) to (125.center);
		\draw [style=myEdge] (139.center)
			 to (140.center)
			 to [bend left=45, looseness=1.75] (134.center)
			 to (133.center)
			 to [bend left=45, looseness=1.75] (135.center)
			 to (136.center)
			 to [bend left=45, looseness=1.75] (137.center)
			 to (138.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge] (151.center) to (152.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (152.center) to (146.center);
		\draw [style=myEdge] (146.center) to (145.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (145.center) to (147.center);
		\draw [style=myEdge] (147.center) to (148.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (148.center) to (149.center);
		\draw [style=myEdge] (149.center) to (150.center);
		\draw [style=myEdge, bend right=315, looseness=1.50] (150.center) to (151.center);
		\draw [style=myEdgeArrows] (157.center) to (158.center);
		\draw [style=myEdgeArrows] (159.center) to (160.center);
		\draw [style=myEdgeArrows] (161.center) to (162.center);
		\draw [style=myEdgeArrows] (163.center) to (164.center);
		\draw [style=myEdgeArrows] (165.center) to (166.center);
		\draw [style=myEdgeArrows] (167.center) to (168.center);
		\draw [style=dataflow] (169.center) to (170.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> escience2022/tikzitfig/sync.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5.25, 6) {};
		\node [style=none] (1) at (-7.75, 6) {};
		\node [style=none] (3) at (-4.75, 5.5) {};
		\node [style=none] (4) at (-4.75, 3.25) {};
		\node [style=none] (5) at (-5.25, 2.75) {};
		\node [style=none] (7) at (-7.75, 2.75) {};
		\node [style=none] (8) at (-8.25, 3.25) {};
		\node [style=none] (9) at (-8.25, 5.5) {};
		\node [style=none] (10) at (-1.25, 6) {};
		\node [style=none] (11) at (-3.75, 6) {};
		\node [style=none] (12) at (-0.75, 5.5) {};
		\node [style=none] (13) at (-0.75, 3.25) {};
		\node [style=none] (14) at (-1.25, 2.75) {};
		\node [style=none] (15) at (-3.75, 2.75) {};
		\node [style=none] (16) at (-4.25, 3.25) {};
		\node [style=none] (17) at (-4.25, 5.5) {};
		\node [style=none] (18) at (2.75, 6) {};
		\node [style=none] (19) at (0.25, 6) {};
		\node [style=none] (20) at (3.25, 5.5) {};
		\node [style=none] (21) at (3.25, 3.25) {};
		\node [style=none] (22) at (2.75, 2.75) {};
		\node [style=none] (23) at (0.25, 2.75) {};
		\node [style=none] (24) at (-0.25, 3.25) {};
		\node [style=none] (25) at (-0.25, 5.5) {};
		\node [style=none] (26) at (-6.5, 5.5) {Nek5000};
		\node [style=blueLargeRec] (38) at (-6.5, 4.75) {$in\_situ\_init$};
		\node [style=blueLargeRec] (39) at (-6.5, 4) {$in\_situ\_check$};
		\node [style=blueLargeRec] (40) at (-6.5, 3.25) {$in\_situ\_end$};
		\node [style=none] (41) at (-2.5, 5.5) {Nek-proc adaptor};
		\node [style=none] (42) at (1.5, 5.5) {Data proccessor};
		\node [style=redLargeRec] (43) at (-2.5, 4.75) {$nek\_proc\_init$};
		\node [style=redLargeRec] (44) at (-2.5, 4) {$nek\_proc\_check$};
		\node [style=redLargeRec] (45) at (-2.5, 3.25) {$nek\_proc\_end$};
		\node [style=none] (46) at (-5.25, 4.75) {};
		\node [style=none] (47) at (-4, 4.75) {};
		\node [style=none] (48) at (-5.25, 4) {};
		\node [style=none] (49) at (-4, 4) {};
		\node [style=none] (50) at (-5.25, 3.25) {};
		\node [style=none] (51) at (-4, 3.25) {};
		\node [style=blueLargeRec] (61) at (-6.5, 6.5) {Simulation subroutines};
		\node [style=greenLargeRec] (62) at (1.5, 6.5) {Data processor functions};
		\node [style=greenLargeRec] (63) at (1.5, 4.75) {$processor\_init$};
		\node [style=greenLargeRec] (64) at (1.5, 3.25) {$processor\_end$};
		\node [style=greenLargeRec] (65) at (1.5, 4) {$processor\_check$};
		\node [style=none] (66) at (-1.25, 4.75) {};
		\node [style=none] (67) at (0, 4.75) {};
		\node [style=none] (68) at (-1.25, 4) {};
		\node [style=none] (69) at (0, 4) {};
		\node [style=none] (70) at (-1.25, 3.25) {};
		\node [style=none] (71) at (0, 3.25) {};
		\node [style=redLargeRec] (72) at (-2.5, 6.5) {Adaptor functions};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=myEdge] (8.center)
			 to (9.center)
			 to [bend left=45, looseness=1.75] (1.center)
			 to [in=180, out=0] (0.center)
			 to [bend left=45, looseness=1.75] (3.center)
			 to (4.center)
			 to [bend left=45, looseness=1.75] (5.center)
			 to (7.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge] (16.center)
			 to (17.center)
			 to [bend left=45, looseness=1.75] (11.center)
			 to (10.center)
			 to [bend left=45, looseness=1.75] (12.center)
			 to (13.center)
			 to [bend left=45, looseness=1.75] (14.center)
			 to (15.center)
			 to [bend right=315, looseness=1.50] cycle;
		\draw [style=myEdge] (24.center) to (25.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (25.center) to (19.center);
		\draw [style=myEdge] (19.center) to (18.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (18.center) to (20.center);
		\draw [style=myEdge] (20.center) to (21.center);
		\draw [style=myEdge, bend left=45, looseness=1.75] (21.center) to (22.center);
		\draw [style=myEdge] (22.center) to (23.center);
		\draw [style=myEdge, bend right=315, looseness=1.50] (23.center) to (24.center);
		\draw [style=myEdgeArrows] (46.center) to (47.center);
		\draw [style=myEdgeArrows] (48.center) to (49.center);
		\draw [style=myEdgeArrows] (50.center) to (51.center);
		\draw [style=myEdgeArrows] (66.center) to (67.center);
		\draw [style=myEdgeArrows] (68.center) to (69.center);
		\draw [style=myEdgeArrows] (70.center) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

